Discrete Choice Analysis with Machine Learning Capabilities

This paper discusses capabilities that are essential to models applied in policy analysis settings and the limitations of direct applications of off-the-shelf machine learning methodologies to such settings. Traditional econometric methodologies for building discrete choice models for policy analysis involve combining data with modeling assumptions guided by subject-matter considerations. Such considerations are typically most useful in specifying the systematic component of random utility discrete choice models but are typically of limited aid in determining the form of the random component. We identify an area where machine learning paradigms can be leveraged, namely in specifying and systematically selecting the best specification of the random component of the utility equations. We review two recent novel applications where mixed-integer optimization and cross-validation are used to algorithmically select optimal specifications for the random utility components of nested logit and logit mixture models subject to interpretability constraints.

==> readme.txt <==

The Econometrics Journal

Style instructions and template

updated 1 March 2019

This zip file contains templates and style instructions, as well as ancilliary files needed to compile the tex files (chicago.bst, ectj.cls, and fig01.eps).

There is a template with style instructions in it, a pdf of that file, as well as two empty templates, one for the main paper with an appendix that is meant to be printed, and another one for the online supplement.

